DORI: Distributed Outdoor Robotic Instruments

DORI (Distributed Outdoor Robotic Instruments) is a remotely controlled vehicle that is designed to simulate a planetary exploration mission. DORI is equipped with over 20 environmental sensors and can perform basic data analysis, logging and remote upload. The individual components are distributed across a fault-tolerant bus for redundancy. A partial sensor list includes atmospheric pressure, rainfall, wind speed, GPS, gyroscopic inertia, linear acceleration, magnetic field strength, temperature, laser and ultrasonic distance sensing, as well as digital audio and video capture. The project uses recycled consumer electronics devices as a low-cost source for sensor components. This report describes the hardware design of DORI including sensor electronics, embedded firmware, and physical construction.

==> barometricdata.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'barometricdata.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{504.7583595bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33005838)%
    \put(0,0){\includegraphics[width=\unitlength]{barometricdata.pdf}}%
    \put(0.05324599,0.00018152){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.06117692,0.00018152){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.05324599,0.03190522){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.06117692,0.03190522){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.05324599,0.06362891){\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.06117692,0.06362891){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.05324599,0.09535261){\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.06117692,0.09535261){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.05324599,0.1270763){\makebox(0,0)[lb]{\smash{7}}}%
    \put(0.06117692,0.1270763){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.05324599,0.1588){\makebox(0,0)[lb]{\smash{7}}}%
    \put(0.06117692,0.1588){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.05324599,0.19052369){\makebox(0,0)[lb]{\smash{8}}}%
    \put(0.06117692,0.19052369){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.05324599,0.22224739){\makebox(0,0)[lb]{\smash{8}}}%
    \put(0.06117692,0.22224739){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.05324599,0.25397108){\makebox(0,0)[lb]{\smash{9}}}%
    \put(0.06117692,0.25397108){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.05324599,0.28569478){\makebox(0,0)[lb]{\smash{9}}}%
    \put(0.06117692,0.28569478){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.36985251,0.31663895){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{BMP085}}}%
    \put(0.10397633,0.31663898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{National Climate Archive}}}%
    \put(0.01324582,0.05830986){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{Relative humidity (%)}}}}%
  \end{picture}%
\endgroup%


==> wind.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'wind.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{334.22959928bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54059257)%
    \put(0,0){\includegraphics[width=\unitlength]{wind.pdf}}%
    \put(0.90271821,0.37828037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3.1 m/s}}}%
    \put(0.90271821,0.47656845){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0 m/s}}}%
    \put(0.90271821,0.4287004){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2.1 m/s}}}%
    \put(0.02000403,0.23636027){\rotatebox{90}{\makebox(0,0)[lb]{\smash{Y deflection (deg)}}}}%
    \put(0.41676134,0.00547668){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{X deflection (deg)}}}%
    \put(0.1010456,0.08946255){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.07640055,0.17576757){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.7}}}%
    \put(0.07562919,0.26209812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3.4}}}%
    \put(0.07658052,0.34858937){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5.1}}}%
    \put(0.07595059,0.43473369){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{6.8}}}%
    \put(0.07645197,0.52105136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{8.5}}}%
    \put(0.201873,0.06328512){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.6}}}%
    \put(0.2931613,0.06328512){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3.3}}}%
    \put(0.38401248,0.06328512){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4.9}}}%
    \put(0.47425946,0.06328512){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{6.7}}}%
    \put(0.5653935,0.06328512){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{8.2}}}%
    \put(0.65568553,0.06328512){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{9.9}}}%
    \put(0.737531,0.06363227){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{11.5}}}%
    \put(0.82831804,0.06328512){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{13.2}}}%
    \put(0.12444987,0.06328512){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
  \end{picture}%
\endgroup%

